A New Method for Determining Geometry of Planetary Images

This paper presents a novel semi-automatic image processing technique to estimate accurately, and objectively, the disc parameters of a planetary body on an astronomical image. The method relies on the detection of the limb and/or the terminator of the planetary body with the VOronoi Image SEgmentation (VOISE) algorithm (Guio and Achilleos, 2009). The resulting map of the segmentation is then used to identify the visible boundary of the planetary disc. The segments comprising this boundary are then used to perform a "best" fit to an algebraic expression for the limb and/or terminator of the body. We find that we are able to locate the centre of the planetary disc with an accuracy of a few tens of one pixel. The method thus represents a useful processing stage for auroral "imaging" based studies.

==> 28jn014s/fitres.dat <==
guess & $0.0$ & $0.0$ & $143.9$ & \\
fit 1 & $-0.3{\pm}0.9$ & $2.5{\pm}0.9$ & $149.8{\pm}0.9$ & $3$ & $2.87$ \\
fit 2 & $-0.3{\pm}0.8$ & $3.5{\pm}0.8$ & $150.3{\pm}0.8$ & $3$ & $1.71$ 


==> alljup_UT1013/fitres.dat <==
guess & $0.0$ & $0.0$ & $289.9$ & $271.1$ & $0$ &&\\
fit 1 & $-14.8{\pm}0.4$ & $-4.2{\pm}0.7$ & $287.4{\pm}0.4$ & $270.7{\pm}1.2$ & $0$ & $3$ & $4.10$ \\
fit 2 & $-15.5{\pm}0.3$ & $-3.5{\pm}0.7$ & $287.6{\pm}0.4$ & $272.2{\pm}1.1$ & $0$ & $3$ & $2.97$ 

